Singlet Geminal Wavefunctions

Wavefunction forms based on products of electron pairs are usually constructed as closed-shell singlets, which is insufficient when the molecular state has a nonzero spin or when the chemistry is determined by $d$- or $f-$electrons. A set of two-electron forms are considered as explicit couplings of second-quantized operators to open-shell singlets. Geminal wavefunctions are constructed and their structure is elaborated. Numerical results for small model systems clearly demonstrate improvement over closed-shell singlet pairs.

==> figs/d4_1p2.dat <==
1.0	-1.928555708	-1.9190778608	-1.928834964
1.2	-2.044863658	-2.0337205550	-2.045129388
1.4	-2.118261988	-2.1097671670	-2.118541449
1.6	-2.166435129	-2.1600645971	-2.166740554
1.8	-2.198740276	-2.1941392391	-2.199193045
2.0	-2.221074018	-2.2175737458	-2.221390721
2.2	-2.236516629	-2.2338417401	-2.236721653
2.4	-2.247245280	-2.2451981165	-2.247369794
2.6	-2.254714093	-2.2531491331	-2.254786075
2.8	-2.259914771	-2.2587213642	-2.259954941
3.0	-2.263531646	-2.2626246157	-2.263554299
3.2	-2.266044209	-2.2653546465	-2.266055726
3.4	-2.267783352	-2.2672599601	-2.267789344
3.6	-2.268983939	-2.2685863558	-2.268986969
3.8	-2.269809938	-2.2695073154	-2.269811453
4.0	-2.270376269	-2.2701451291	-2.270377016
4.2	-2.270763187	-2.2705857912	-2.270763551
4.4	-2.271026567	-2.2708895890	-2.271026743
4.6	-2.271205179	-2.2710986492	-2.271205263
4.8	-2.271325698	-2.2712423104	-2.271325869
5.0	-2.271406986	-2.2713409392	-2.271407005
5.2	-2.271461235	-2.2714086299	-2.271461342
5.4	-2.271496588	-2.2714551073	-2.271497551
5.6	-2.271521421	-2.2714870635	-2.271521548
5.8	-2.271537198	-2.2715090917	-2.271537354
6.0	-2.271547680	-2.2715243374	-2.271547693
6.2	-2.271554248	-2.2715349502	-2.271554401
6.4	-2.271558661	-2.2715423962	-2.271558712
6.6	-2.271561183	-2.2715476737	-2.271561451
6.8	-2.271562383	-2.2715514620	-2.271563167
7.0	-2.271564113	-2.2715542226	-2.271564223
7.2	-2.271564620	-2.2715562696	-2.271564857
7.4	-2.271564858	-2.2715578168	-2.271565226
7.6	-2.271565426	-2.2715590100	-2.271565431
7.8	-2.271565493	-2.2715599492	-2.271565535
8.0	-2.271565557	-2.2715607033	-2.271565581

==> figs/d4_1p2_diff.dat <==
1.0	2.793E-04	9.757E-03
1.2	2.657E-04	1.141E-02
1.4	2.795E-04	8.774E-03
1.6	3.054E-04	6.676E-03
1.8	4.528E-04	5.054E-03
2.0	3.167E-04	3.817E-03
2.2	2.050E-04	2.880E-03
2.4	1.245E-04	2.172E-03
2.6	7.198E-05	1.637E-03
2.8	4.017E-05	1.234E-03
3.0	2.265E-05	9.297E-04
3.2	1.152E-05	7.011E-04
3.4	5.991E-06	5.294E-04
3.6	3.030E-06	4.006E-04
3.8	1.515E-06	3.041E-04
4.0	7.468E-07	2.319E-04
4.2	3.637E-07	1.778E-04
4.4	1.753E-07	1.372E-04
4.6	8.385E-08	1.066E-04
4.8	1.709E-07	8.356E-05
5.0	1.896E-08	6.607E-05
5.2	1.069E-07	5.271E-05
5.4	9.625E-07	4.244E-05
5.6	1.265E-07	3.448E-05
5.8	1.564E-07	2.826E-05
6.0	1.293E-08	2.336E-05
6.2	1.530E-07	1.945E-05
6.4	5.093E-08	1.632E-05
6.6	2.673E-07	1.378E-05
6.8	7.833E-07	1.170E-05
7.0	1.099E-07	1.000E-05
7.2	2.371E-07	8.588E-06
7.4	3.686E-07	7.410E-06
7.6	4.600E-09	6.421E-06
7.8	4.217E-08	5.586E-06
8.0	2.403E-08	4.878E-06

==> figs/d4_1p6.dat <==
1.0	-2.007179705	-1.995486438657310	-2.008050704
1.2	-2.100803846	-2.086275081777400	-2.101705415
1.4	-2.157407413	-2.1398141644582600	-2.158179422
1.6	-2.193522603	-2.1805372936294000	-2.194152804
1.8	-2.217470721	-2.208084724234230	-2.218064766
2.0	-2.233732040	-2.22718902501812	-2.234463015
2.2	-2.245317779	-2.2406567248672700	-2.245949295
2.4	-2.253712656	-2.2502468134464700	-2.254100295
2.6	-2.259696869	-2.257112145855950	-2.259923429
2.8	-2.263964743	-2.2620359524354400	-2.264092384
3.0	-2.267004230	-2.26556526577651	-2.267074101
3.2	-2.269157217	-2.2680896353091900	-2.269200374
3.4	-2.270690858	-2.2698897604136000	-2.270710442
3.6	-2.271766007	-2.2711690381460400	-2.271777927
3.8	-2.272523803	-2.2720750023354000	-2.272528927
4.0	-2.273052191	-2.2727144589226800	-2.273054759
4.2	-2.273419965	-2.2731644490265000	-2.273421237
4.4	-2.273674391	-2.273480296685450	-2.273675529
4.6	-2.273850933	-2.273701541502830	-2.273851236
4.8	-2.273971927	-2.2738563068502200	-2.273972161
5.0	-2.274054694	-2.273964503486650	-2.274055067
5.2	-2.274111618	-2.2740401666562300	-2.274111703
5.4	-2.274150244	-2.2740931508109100	-2.274150260
5.6	-2.274176417	-2.2741303506584500	-2.274176425
5.8	-2.274194126	-2.2741565753485900	-2.274194130
6.0	-2.274205849	-2.27417517056758	-2.274206081
6.2	-2.274213734	-2.274188458799630	-2.274214134
6.4	-2.274219557	-2.2741980494610600	-2.274219558
6.6	-2.274223172	-2.274205056446750	-2.274223214
6.8	-2.274225674	-2.274210250173820	-2.274225688
7.0	-2.274227353	-2.2742141635408000	-2.274227372
7.2	-2.274228445	-2.274217165486990	-2.274228533
7.4	-2.274229306	-2.2742195119712700	-2.274229345
7.6	-2.274229918	-2.274221381159140	-2.274229927
7.8	-2.274230328	-2.274222897674260	-2.274230357
8.0	-2.274230499	-2.2742241492676400	-2.274230685

==> figs/d4_1p6_diff.dat <==
1.0	8.710E-04	1.256E-02
1.2	9.016E-04	1.543E-02
1.4	7.720E-04	1.837E-02
1.6	6.302E-04	1.362E-02
1.8	5.940E-04	9.980E-03
2.0	7.310E-04	7.274E-03
2.2	6.315E-04	5.293E-03
2.4	3.876E-04	3.853E-03
2.6	2.266E-04	2.811E-03
2.8	1.276E-04	2.056E-03
3.0	6.987E-05	1.509E-03
3.2	4.316E-05	1.111E-03
3.4	1.958E-05	8.207E-04
3.6	1.192E-05	6.089E-04
3.8	5.124E-06	4.539E-04
4.0	2.568E-06	3.403E-04
4.2	1.272E-06	2.568E-04
4.4	1.139E-06	1.952E-04
4.6	3.036E-07	1.497E-04
4.8	2.342E-07	1.159E-04
5.0	3.735E-07	9.056E-05
5.2	8.542E-08	7.154E-05
5.4	1.647E-08	5.711E-05
5.6	8.049E-09	4.607E-05
5.8	4.013E-09	3.755E-05
6.0	2.322E-07	3.091E-05
6.2	4.001E-07	2.568E-05
6.4	6.277E-10	2.151E-05
6.6	4.238E-08	1.816E-05
6.8	1.411E-08	1.544E-05
7.0	1.953E-08	1.321E-05
7.2	8.733E-08	1.137E-05
7.4	3.933E-08	9.833E-06
7.6	9.045E-09	8.546E-06
7.8	2.927E-08	7.459E-06
8.0	1.858E-07	6.536E-06

==> figs/d4_2p0.dat <==
1.0	-2.003049630	-1.9924852485439900	-2.004789049
1.2	-2.076627384	-2.062194176277920	-2.078927323
1.4	-2.116101328	-2.0970391457761700	-2.118860683
1.6	-2.138977831	-2.114547836467940	-2.141694890
1.8	-2.153482726	-2.1338273088380700	-2.155809315
2.0	-2.163266961	-2.149722343745400	-2.165294115
2.2	-2.170246860	-2.1611707646380200	-2.172110026
2.4	-2.175931847	-2.169534084931200	-2.177204930
2.6	-2.180322427	-2.1756803511146700	-2.181071891
2.8	-2.183577430	-2.180199922624620	-2.184006908
3.0	-2.185985423	-2.1835144391942800	-2.186217595
3.2	-2.187723710	-2.185934470758680	-2.187865036
3.4	-2.189013776	-2.1876922827709600	-2.189079000
3.6	-2.189930335	-2.1889623113187400	-2.189964011
3.8	-2.190585752	-2.189875244343830	-2.190602952
4.0	-2.191051643	-2.190528423388730	-2.191060257
4.2	-2.191380786	-2.1909938284807300	-2.191385067
4.4	-2.191612116	-2.191324284299670	-2.191614223
4.6	-2.191773914	-2.191558272546370	-2.191774942
4.8	-2.191886070	-2.1917236314420200	-2.191887079
5.0	-2.191964726	-2.1918403697882200	-2.191964966
5.2	-2.192018734	-2.1919227845915200	-2.192018849
5.4	-2.192055943	-2.191981037989770	-2.192056003
5.6	-2.192081521	-2.1920223198601300	-2.192081551
5.8	-2.192098687	-2.1920516969501700	-2.192099086
6.0	-2.192110952	-2.192072727813850	-2.192111111
6.2	-2.192119348	-2.192087904799790	-2.192119360
6.4	-2.192124668	-2.192098969653300	-2.192125034
6.6	-2.192128955	-2.1921071376260000	-2.192128956
6.8	-2.192131688	-2.192113255835490	-2.192131689
7.0	-2.192133572	-2.192117914695450	-2.192133618
7.2	-2.192134873	-2.1921215260280800	-2.192135003
7.4	-2.192135974	-2.192124377567360	-2.192136020
7.6	-2.192136774	-2.192126671280660	-2.192136787
7.8	-2.192137125	-2.1921285491063400	-2.192137384
8.0	-2.192137862	-2.1921301119014000	-2.192137863

==> figs/d4_2p0_diff.dat <==
1.0	1.739E-03	1.230E-02
1.2	2.300E-03	1.673E-02
1.4	2.759E-03	2.182E-02
1.6	2.717E-03	2.715E-02
1.8	2.327E-03	2.198E-02
2.0	2.027E-03	1.557E-02
2.2	1.863E-03	1.094E-02
2.4	1.273E-03	7.671E-03
2.6	7.495E-04	5.392E-03
2.8	4.295E-04	3.807E-03
3.0	2.322E-04	2.703E-03
3.2	1.413E-04	1.931E-03
3.4	6.522E-05	1.387E-03
3.6	3.368E-05	1.002E-03
3.8	1.720E-05	7.277E-04
4.0	8.614E-06	5.318E-04
4.2	4.281E-06	3.912E-04
4.4	2.107E-06	2.899E-04
4.6	1.028E-06	2.167E-04
4.8	1.009E-06	1.634E-04
5.0	2.401E-07	1.246E-04
5.2	1.156E-07	9.606E-05
5.4	6.006E-08	7.496E-05
5.6	2.977E-08	5.923E-05
5.8	3.990E-07	4.739E-05
6.0	1.585E-07	3.838E-05
6.2	1.227E-08	3.146E-05
6.4	3.659E-07	2.606E-05
6.6	1.144E-09	2.182E-05
6.8	7.989E-10	1.843E-05
7.0	4.614E-08	1.570E-05
7.2	1.301E-07	1.348E-05
7.4	4.563E-08	1.164E-05
7.6	1.295E-08	1.012E-05
7.8	2.584E-07	8.834E-06
8.0	4.527E-10	7.751E-06

==> figs/linear_h4.dat <==
1.3	-2.076975769	-2.1018867110364700	-2.113565363	-2.113873303
1.35	-2.099355549	-2.1260415441646000	-2.137965610	-2.138305800
1.4	-2.116293897	-2.1448550081871700	-2.157014833	-2.157394469
1.45	-2.128559617	-2.1591013896545900	-2.171486240	-2.171913634
1.5	-2.136803791	-2.169437399831780	-2.182034640	-2.182519993
1.55	-2.141580446	-2.176422865662180	-2.189218252	-2.189773278
1.6	-2.143363115	-2.180537305375540	-2.193515062	-2.194152804
1.65	-2.142558169	-2.182193244876860	-2.195336111	-2.196070792
1.7	-2.139515611	-2.181747037504140	-2.195033949	-2.195883153
1.75	-2.134537882	-2.1795076454273800	-2.192913878	-2.193898271
1.8	-2.127887083	-2.1757438557226100	-2.189240994	-2.190384219
1.85	-2.119790967	-2.170690261000890	-2.184242198	-2.185574715
1.9	-2.110447929	-2.1645522217820100	-2.178118050	-2.179674088
1.95	-2.100031199	-2.1575100232196800	-2.171062977	-2.172861435
2	-2.088692382	-2.1497223811767	-2.163247957	-2.165294115
2.05	-2.076564465	-2.1413293848227300	-2.154785520	-2.157110706
2.1	-2.063764369	-2.1324550054256700	-2.145738527	-2.148433503
2.15	-2.050395135	-2.1232091979990800	-2.136396475	-2.139370637
2.2	-2.036547787	-2.11368969400655	-2.126600388	-2.130017876
2.25	-2.022302924	-2.103983494449240	-2.116795243	-2.120460141
2.3	-2.007732091	-2.094168140533660	-2.106808522	-2.110772799
2.35	-1.992898940	-2.084312773964460	-2.096866851	-2.101022751
2.4	-1.977860237	-2.0744790246181800	-2.086981865	-2.091269357
2.45	-1.962666714	-2.0647217393551500	-2.077158184	-2.081565208
2.5	-1.947363805	-2.0550895841712900	-2.067443862	-2.071956791
2.55	-1.931992275	-2.0456255697452400	-2.057881259	-2.062485041
2.6	-1.916588758	-2.036367439092100	-2.048507756	-2.053185817
2.65	-1.901186220	-2.027348032114420	-2.039355494	-2.044090308
2.7	-1.885814356	-2.0185955648973500	-2.030452311	-2.035225385
2.75	-1.870499932	-2.0101338916405000	-2.021821708	-2.026613906
2.8	-1.855267081	-2.001982716793450	-2.013483144	-2.018274999
2.85	-1.840137558	-1.9941578132396	-2.005452294	-2.010224305
2.9	-1.825130960	-1.9866712117028900	-1.997741258	-2.002474216
2.95	-1.810264920	-1.9795314145882000	-1.990358808	-1.995034101
3	-1.795555279	-1.9727436038499800	-1.983310620	-1.987910514
3.05	-1.781016234	-1.9663098590274600	-1.976599503	-1.981107413
3.1	-1.766660470	-1.9602294077226500	-1.970225665	-1.974626366
3.15	-1.752499281	-1.9544988627373800	-1.964186943	-1.968466766
3.2	-1.738542676	-1.949112505460680	-1.958479080	-1.962626031
3.25	-1.724799477	-1.9440625570111500	-1.953095969	-1.957099823
3.3	-1.711277408	-1.9393394611466700	-1.948029908	-1.951882247
3.35	-1.697983174	-1.9349321713039100	-1.943271842	-1.946966057
3.4	-1.684922536	-1.930828434590510	-1.938811619	-1.942342853
3.45	-1.672100384	-1.9270150617118500	-1.934638180	-1.938003272
3.5	-1.659520796	-1.9234781871835000	-1.930739810	-1.933937168
3.55	-1.647187100	-1.920203500385750	-1.927104287	-1.930133785
3.6	-1.635101927	-1.917176479251810	-1.923719097	-1.926581915
3.65	-1.623267267	-1.9143825580753000	-1.920571557	-1.923270046
3.7	-1.611684509	-1.9118073144529100	-1.917648971	-1.920186493
3.75	-1.600354494	-1.909436603443760	-1.914938760	-1.917319518
3.8	-1.589277548	-1.9072566671696000	-1.912428410	-1.914657435
3.85	-1.578453525	-1.9052542321649900	-1.910106005	-1.912188700
3.9	-1.567881843	-1.9034165755111300	-1.907959709	-1.909901989
3.95	-1.557561513	-1.901731579677780	-1.905978127	-1.907786261
4	10.000000000	-1.9001877550367000	-1.904150389	-1.905830814
4.05	10.000000000	-1.8987742669749300	-1.902466040	-1.904025323
4.1	10.000000000	-1.89748092966919	-1.900915118	-1.902359876
4.15	10.000000000	-1.8962982155321300	-1.899488198	-1.900824991
4.2	10.000000000	-1.8952172264285700	-1.898176333	-1.899411638
4.25	10.000000000	-1.8942296911848600	-1.896971104	-1.898111243
4.3	10.000000000	-1.8933279211068500	-1.895864563	-1.896915689
4.35	10.000000000	-1.8925048020431200	-1.894849298	-1.895817317
4.4	10.000000000	-1.8917537522709700	-1.893918305	-1.894808919
4.45	10.000000000	-1.8910686995992100	-1.893065094	-1.893883726
4.5	10.000000000	-1.890444046376490	-1.892283572	-1.893035394
4.55	10.000000000	-1.8898746369750900	-1.891568106	-1.892257993
4.6	10.000000000	-1.8893557378903200	-1.890913432	-1.891545988
4.65	10.000000000	-1.8888829922896200	-1.890314642	-1.890894224
4.7	10.000000000	-1.8884524084868300	-1.889767223	-1.890297904
4.75	10.000000000	-1.8880603214476000	-1.889266972	-1.889752574
4.8	10.000000000	-1.8877033746624100	-1.888810024	-1.889254101
4.85	10.000000000	-1.8873784941871300	-1.888392786	-1.888798661
4.9	10.000000000	-1.8870828644342700	-1.888011949	-1.888382710
4.95	10.000000000	-1.8868139067814600	-1.887664463	-1.888002979
5	10.000000000	-1.8865692710255000	-1.887347518	-1.887656444
5.05	10.000000000	-1.8863467975310100	-1.887058523	-1.887340322
5.1	10.000000000	-1.886144523871310	-1.886795105	-1.887052043
5.15	10.000000000	-1.8859606498843100	-1.886555066	-1.886789244
5.2	10.000000000	-1.8857935328738200	-1.886336398	-1.886549752
5.25	10.000000000	-1.8856416747156300	-1.886137257	-1.886331566
5.3	10.000000000	-1.8855037092960500	-1.885955948	-1.886132851
5.35	10.000000000	-1.885378384547900	-1.885790916	-1.885951920
5.4	10.000000000	-1.8852645651500100	-1.885640746	-1.885787229
5.45	10.000000000	-1.8851612098218300	-1.885504126	-1.885637360
5.5	10.000000000	-1.8850673746576500	-1.885379864	-1.885501012
5.55	10.000000000	-1.884982196573750	-1.885266871	-1.885376996
5.6	10.000000000	-1.8849048880435000	-1.885164146	-1.885264226
5.65	10.000000000	-1.8848347327284900	-1.885070775	-1.885161703
5.7	10.000000000	-1.8847710797181500	-1.884985926	-1.885068518
5.75	10.000000000	-1.8847133337774900	-1.884908835	-1.884983837
5.8	10.000000000	-1.8846609543979300	-1.884838806	-1.884906900
5.85	10.000000000	-1.88461344908893	-1.884775207	-1.884837014
5.9	10.000000000	-1.8845703718873800	-1.884717454	-1.884773542
5.95	10.000000000	-1.8845313143622500	-1.884665022	-1.884715909
6	10.000000000	-1.8844959043170300	-1.884617425	-1.884663585
6.05	10.000000000	-1.884463807920900	-1.884574227	-1.884616089
6.1	10.000000000	-1.884434714336270	-1.884535025	-1.884572983
6.15	10.000000000	-1.8844083505428800	-1.884499458	-1.884533868
6.2	10.000000000	-1.884384459953020	-1.884467192	-1.884498380
6.25	10.000000000	-1.8843628132780400	-1.884437923	-1.884466187
6.3	10.000000000	-1.8843432039635400	-1.884411380	-1.884436987
6.35	10.000000000	-1.8843254392943200	-1.884387309	-1.884410506
6.4	10.000000000	-1.8843093494015000	-1.884365485	-1.884386493
6.45	10.000000000	-1.884294775766030	-1.884345699	-1.884364723
6.5	10.000000000	-1.8842815786874	-1.884327765	-1.884344987
6.55	10.000000000	-1.8842696277855900	-1.884311509	-1.884327098
6.6	10.000000000	-1.8842588068447500	-1.884296776	-1.884310886
6.65	10.000000000	-1.8842490108250100	-1.884283428	-1.884296194
6.7	10.000000000	-1.8842401416539300	-1.884271332	-1.884282883
6.75	10.000000000	-1.8842321154360600	-1.884260377	-1.884270822
6.8	10.000000000	-1.8842248491354200	-1.884250451	-1.884259898
6.85	10.000000000	-1.8842182717538700	-1.884241460	-1.884250002
6.9	10.000000000	-1.8842123215215700	-1.884233320	-1.884241041
6.95	10.000000000	-1.8842069359690400	-1.884225947	-1.884232925
7	10.000000000	-1.8842020627620900	-1.884219272	-1.884225578
7.05	10.000000000	-1.8841976539621700	-1.884213229	-1.884218925
7.1	10.000000000	-1.8841936662182200	-1.884207759	-1.884212903
7.15	10.000000000	-1.884190057871010	-1.884202806	-1.884207453
7.2	10.000000000	-1.8841867948443600	-1.884198325	-1.884202520
7.25	10.000000000	-1.8841838427696800	-1.884194269	-1.884198056
7.3	10.000000000	-1.8841811730057200	-1.884190600	-1.884194017
7.35	10.000000000	-1.8841787591287300	-1.884187280	-1.884190363
7.4	10.000000000	-1.884176577256790	-1.884184278	-1.884187058
7.45	10.000000000	-1.8841746036140300	-1.884181561	-1.884184069
7.5	10.000000000	-1.8841728207183100	-1.884179106	-1.884181365
7.55	10.000000000	-1.8841712059471700	-1.884176882	-1.884178920
7.6	10.000000000	-1.8841697504725500	-1.884174876	-1.884176710
7.65	10.000000000	-1.8841684318970100	-1.884173058	-1.884174712
7.7	10.000000000	-1.8841672417249500	-1.884171417	-1.884172906
7.75	10.000000000	-1.884166164659700	-1.884169932	-1.884171274
7.8	10.000000000	-1.8841651948102600	-1.884168594	-1.884169799
7.85	10.000000000	-1.8841643156427100	-1.884167381	-1.884168467
7.9	10.000000000	-1.8841635226897900	-1.884166287	-1.884167263
7.95	10.000000000	-1.884162806362570	-1.884165298	-1.884166176
8	10.000000000	-1.8841621585566100	-1.884164404	-1.884165194
8.05	10.000000000	-1.8841615761064300	-1.884163600	-1.884164308
8.1	10.000000000	-1.8841610487622700	-1.884162872	-1.884163508
8.15	10.000000000	-1.8841605739343600	-1.884162216	-1.884162785
8.2	10.000000000	-1.8841601440255500	-1.884161622	-1.884162133
8.25	10.000000000	-1.8841597551573300	-1.884161086	-1.884161545
8.3	10.000000000	-1.8841594058371000	-1.884160603	-1.884161015
8.35	10.000000000	-1.8841590896623700	-1.884160167	-1.884160536
8.4	10.000000000	-1.8841588046838800	-1.884159774	-1.884160104
8.45	10.000000000	-1.8841585480688300	-1.884159420	-1.884159715
8.5	10.000000000	-1.8841583174788200	-1.884159101	-1.884159364
8.55	10.000000000	-1.8841581077338200	-1.884158812	-1.884159048
8.6	10.000000000	-1.8841579201868100	-1.884158553	-1.884158763
8.65	10.000000000	-1.884157750699910	-1.884158319	-1.884158506
8.7	10.000000000	-1.8841575983545300	-1.884158109	-1.884158274
8.75	10.000000000	-1.8841574601264900	-1.884157919	-1.884158066
8.8	10.000000000	-1.8841573368830700	-1.884157748	-1.884157878
8.85	10.000000000	-1.8841572247329700	-1.884157594	-1.884157709
8.9	10.000000000	-1.8841571243783700	-1.884157456	-1.884157557
8.95	10.000000000	-1.8841570337774000	-1.884157331	-1.884157420
9	10.000000000	-1.8841569514855300	-1.884157218	-1.884157297
9.05	10.000000000	-1.8841568786577700	-1.884157118	-1.884157187
9.1	10.000000000	-1.8841568137520600	-1.884157028	-1.884157087
9.15	10.000000000	-1.8841567524931300	-1.884156944	-1.884156998
9.2	10.000000000	-1.8841566992244000	-1.884156871	-1.884156917
9.25	10.000000000	-1.8841566522719700	-1.884156806	-1.884156845
9.3	10.000000000	-1.8841566079039200	-1.884156746	-1.884156780
9.35	10.000000000	-1.8841565697054400	-1.884156693	-1.884156721
9.4	10.000000000	-1.8841565358974500	-1.884156646	-1.884156669
9.45	10.000000000	-1.8841565026762600	-1.884156601	-1.884156622
9.5	10.000000000	-1.8841564742082800	-1.884156562	-1.884156579
9.55	10.000000000	-1.8841564493162500	-1.884156528	-1.884156542
9.6	10.000000000	-1.884156426137330	-1.884156497	-1.884156508
9.65	10.000000000	-1.8841564054552300	-1.884156469	-1.884156477
9.7	10.000000000	-1.8841563880400600	-1.884156444	-1.884156450
9.75	10.000000000	-1.884156371322560	-1.884156422	-1.884156425
9.8	10.000000000	-1.8841563567148500	-1.884156402	-1.884156403
9.85	10.000000000	-1.8841563442904500	-1.884156384	-1.884156383
9.9	10.000000000	-1.8841563321099300	-1.884156368	-1.884156366
9.95	10.000000000	-1.8841563208989200	-1.884156353	-1.884156350

==> figs/linear_h4_diff.dat <==
1.3	1.1987E-02	3.0794E-04
1.35	1.2264E-02	3.4019E-04
1.4	1.2539E-02	3.7964E-04
1.45	1.2812E-02	4.2739E-04
1.5	1.3083E-02	4.8535E-04
1.55	1.3350E-02	5.5503E-04
1.6	1.3615E-02	6.3774E-04
1.65	1.3878E-02	7.3468E-04
1.7	1.4136E-02	8.4920E-04
1.75	1.4391E-02	9.8439E-04
1.8	1.4640E-02	1.1432E-03
1.85	1.4884E-02	1.3325E-03
1.9	1.5122E-02	1.5560E-03
1.95	1.5351E-02	1.7985E-03
2	1.5572E-02	2.0462E-03
2.05	1.5781E-02	2.3252E-03
2.1	1.5978E-02	2.6950E-03
2.15	1.6161E-02	2.9742E-03
2.2	1.6328E-02	3.4175E-03
2.25	1.6477E-02	3.6649E-03
2.3	1.6605E-02	3.9643E-03
2.35	1.6710E-02	4.1559E-03
2.4	1.6790E-02	4.2875E-03
2.45	1.6843E-02	4.4070E-03
2.5	1.6867E-02	4.5129E-03
2.55	1.6859E-02	4.6038E-03
2.6	1.6818E-02	4.6781E-03
2.65	1.6742E-02	4.7348E-03
2.7	1.6630E-02	4.7731E-03
2.75	1.6480E-02	4.7922E-03
2.8	1.6292E-02	4.7919E-03
2.85	1.6066E-02	4.7720E-03
2.9	1.5803E-02	4.7330E-03
2.95	1.5503E-02	4.6753E-03
3	1.5167E-02	4.5999E-03
3.05	1.4798E-02	4.5079E-03
3.1	1.4397E-02	4.4007E-03
3.15	1.3968E-02	4.2798E-03
3.2	1.3514E-02	4.1470E-03
3.25	1.3037E-02	4.0039E-03
3.3	1.2543E-02	3.8523E-03
3.35	1.2034E-02	3.6942E-03
3.4	1.1514E-02	3.5312E-03
3.45	1.0988E-02	3.3651E-03
3.5	1.0459E-02	3.1974E-03
3.55	9.9303E-03	3.0295E-03
3.6	9.4054E-03	2.8628E-03
3.65	8.8875E-03	2.6985E-03
3.7	8.3792E-03	2.5375E-03
3.75	7.8829E-03	2.3808E-03
3.8	7.4008E-03	2.2290E-03
3.85	6.9345E-03	2.0827E-03
3.9	6.4854E-03	1.9423E-03
3.95	6.0547E-03	1.8081E-03
4	5.6431E-03	1.6804E-03
4.05	5.2511E-03	1.5593E-03
4.1	4.8789E-03	1.4448E-03
4.15	4.5268E-03	1.3368E-03
4.2	4.1944E-03	1.2353E-03
4.25	3.8816E-03	1.1401E-03
4.3	3.5878E-03	1.0511E-03
4.35	3.3125E-03	9.6802E-04
4.4	3.0552E-03	8.9061E-04
4.45	2.8150E-03	8.1863E-04
4.5	2.5913E-03	7.5182E-04
4.55	2.3834E-03	6.8989E-04
4.6	2.1903E-03	6.3256E-04
4.65	2.0112E-03	5.7958E-04
4.7	1.8455E-03	5.3068E-04
4.75	1.6923E-03	4.8560E-04
4.8	1.5507E-03	4.4408E-04
4.85	1.4202E-03	4.0587E-04
4.9	1.2998E-03	3.7076E-04
4.95	1.1891E-03	3.3852E-04
5	1.0872E-03	3.0893E-04
5.05	9.9352E-04	2.8180E-04
5.1	9.0752E-04	2.5694E-04
5.15	8.2859E-04	2.3418E-04
5.2	7.5622E-04	2.1335E-04
5.25	6.8989E-04	1.9431E-04
5.3	6.2914E-04	1.7690E-04
5.35	5.7354E-04	1.6100E-04
5.4	5.2266E-04	1.4648E-04
5.45	4.7615E-04	1.3323E-04
5.5	4.3364E-04	1.2115E-04
5.55	3.9480E-04	1.1012E-04
5.6	3.5934E-04	1.0008E-04
5.65	3.2697E-04	9.0928E-05
5.7	2.9744E-04	8.2592E-05
5.75	2.7050E-04	7.5002E-05
5.8	2.4595E-04	6.8094E-05
5.85	2.2356E-04	6.1807E-05
5.9	2.0317E-04	5.6088E-05
5.95	1.8459E-04	5.0887E-05
6	1.6768E-04	4.6160E-05
6.05	1.5228E-04	4.1862E-05
6.1	1.3827E-04	3.7958E-05
6.15	1.2552E-04	3.4410E-05
6.2	1.1392E-04	3.1188E-05
6.25	1.0337E-04	2.8264E-05
6.3	9.3783E-05	2.5607E-05
6.35	8.5067E-05	2.3197E-05
6.4	7.7144E-05	2.1008E-05
6.45	6.9947E-05	1.9024E-05
6.5	6.3408E-05	1.7222E-05
6.55	5.7470E-05	1.5589E-05
6.6	5.2079E-05	1.4110E-05
6.65	4.7183E-05	1.2766E-05
6.7	4.2741E-05	1.1551E-05
6.75	3.8707E-05	1.0445E-05
6.8	3.5049E-05	9.4469E-06
6.85	3.1730E-05	8.5417E-06
6.9	2.8719E-05	7.7212E-06
6.95	2.5989E-05	6.9777E-06
7	2.3515E-05	6.3060E-06
7.05	2.1271E-05	5.6964E-06
7.1	1.9237E-05	5.1444E-06
7.15	1.7395E-05	4.6465E-06
7.2	1.5725E-05	4.1946E-06
7.25	1.4213E-05	3.7866E-06
7.3	1.2844E-05	3.4175E-06
7.35	1.1604E-05	3.0831E-06
7.4	1.0481E-05	2.7801E-06
7.45	9.4654E-06	2.5078E-06
7.5	8.5443E-06	2.2593E-06
7.55	7.7141E-06	2.0380E-06
7.6	6.9595E-06	1.8344E-06
7.65	6.2801E-06	1.6536E-06
7.7	5.6643E-06	1.4887E-06
7.75	5.1093E-06	1.3417E-06
7.8	4.6042E-06	1.2053E-06
7.85	4.1514E-06	1.0859E-06
7.9	3.7403E-06	9.7618E-07
7.95	3.3696E-06	8.7781E-07
8	3.0354E-06	7.8964E-07
8.05	2.7319E-06	7.0830E-07
8.1	2.4592E-06	6.3630E-07
8.15	2.2111E-06	5.6929E-07
8.2	1.9890E-06	5.1073E-07
8.25	1.7898E-06	4.5916E-07
8.3	1.6092E-06	4.1161E-07
8.35	1.4463E-06	3.6887E-07
8.4	1.2993E-06	3.3014E-07
8.45	1.1669E-06	2.9540E-07
8.5	1.0465E-06	2.6295E-07
8.55	9.4027E-07	2.3596E-07
8.6	8.4281E-07	2.0993E-07
8.65	7.5530E-07	1.8676E-07
8.7	6.7565E-07	1.6504E-07
8.75	6.0587E-07	1.4742E-07
8.8	5.4112E-07	1.2960E-07
8.85	4.8427E-07	1.1500E-07
8.9	4.3262E-07	1.0123E-07
8.95	3.8622E-07	8.8984E-08
9	3.4551E-07	7.8979E-08
9.05	3.0834E-07	6.9404E-08
9.1	2.7325E-07	5.9108E-08
9.15	2.4551E-07	5.3645E-08
9.2	2.1778E-07	4.5901E-08
9.25	1.9273E-07	3.8814E-08
9.3	1.7210E-07	3.4302E-08
9.35	1.5129E-07	2.7967E-08
9.4	1.3310E-07	2.2753E-08
9.45	1.1932E-07	2.0615E-08
9.5	1.0479E-07	1.6511E-08
9.55	9.2684E-08	1.3756E-08
9.6	8.1863E-08	1.1317E-08
9.65	7.1545E-08	8.4969E-09
9.7	6.1960E-08	5.6373E-09
9.75	5.3677E-08	3.3765E-09
9.8	4.6285E-08	1.3748E-09
9.85	3.8710E-08	-1.3856E-09
9.9	3.3890E-08	-1.8962E-09
9.95	2.9101E-08	-2.8275E-09

==> figs/open_h4_1p2.dat <==
0.0	-1.284248902780370	-1.348584897115010	-1.350900027912
0.1	-1.7151088479519000	-1.72596169478612	-1.726789285224
0.2	-1.905199089106210	-1.91470038962938	-1.915049638500
0.3	-1.987236779643100	-1.99734288794402	-1.997613836342
0.4	-2.0229240721161700	-2.03374718899772	-2.034002283198
0.5	-2.0337061307539800	-2.04486874980432	-2.045129388468

==> figs/open_h4_1p2_diff.dat <==
0.0	6.665E-02	2.315E-03
0.1	1.168E-02	8.276E-04
0.2	9.851E-03	3.492E-04
0.3	1.038E-02	2.709E-04
0.4	1.108E-02	2.551E-04
0.5	1.142E-02	2.606E-04

==> figs/open_h4_1p6.dat <==
0.0	-1.7393054714338100	-1.80634692668494	-1.810883519564
0.1	-2.0120704966338900	-2.02436539720795	-2.025859809774
0.2	-2.1183895711589800	-2.12954073849149	-2.130276361854
0.3	-2.1597599827040400	-2.17164734708824	-2.172301246815
0.4	-2.1764542980326700	-2.18909774880769	-2.189729424739
0.5	-2.1805372936342800	-2.19351905687855	-2.194152803759

==> figs/open_h4_1p6_diff.dat <==
0.0	7.158E-02	4.537E-03
0.1	1.379E-02	1.494E-03
0.2	1.189E-02	7.356E-04
0.3	1.254E-02	6.539E-04
0.4	1.328E-02	6.317E-04
0.5	1.362E-02	6.337E-04

==> figs/open_h4_2p0.dat <==
0.0	-1.884948586935220	-1.9478268672008100	-1.956375375751
0.1	-2.0627832529351200	-2.07610471709949	-2.078615092518
0.2	-2.119579880288960	-2.13167624985844	-2.133925884886
0.3	-2.139586720262490	-2.15240416690413	-2.154526304513
0.4	-2.1481519155237900	-2.16144378293219	-2.163475800237
0.5	-2.1497223437575900	-2.16326898148474	-2.165294115210

==> figs/open_h4_2p0_diff.dat <==
0.0	7.143E-02	8.549E-03
0.1	1.583E-02	2.510E-03
0.2	1.435E-02	2.250E-03
0.3	1.494E-02	2.122E-03
0.4	1.532E-02	2.032E-03
0.5	1.557E-02	2.025E-03

==> figs/p4_1p2.dat <==
1.0	-1.2075151747626900	-1.21974166833085	-1.220439669929
1.2	-1.2842489027803700	-1.34756570001446	-1.350900027912
1.4	-1.574657479087630	-1.5868338410957600	-1.590414857777
1.6	-1.7770814603896000	-1.7849519244405200	-1.785924165809
1.8	-1.919847926382150	-1.9254433135091500	-1.925800525221
2.0	-2.0212181665695700	-2.025323661379120	-2.025473959977
2.2	-2.093463837881440	-2.0965147867939700	-2.096583286803
2.4	-2.1450355558161400	-2.1473153143687700	-2.147348266126
2.6	-2.181850789107260	-2.1835585188184300	-2.183574988823
2.8	-2.2081037063292700	-2.209384634365050	-2.209393088791
3.0	-2.2267906806046000	-2.22775245291917	-2.227756868070
3.2	-2.2400616846836200	-2.2407845895729200	-2.240786917173
3.4	-2.249461999592330	-2.250006024491140	-2.250007255573
3.6	-2.256102108592630	-2.2565120857664800	-2.256512735942
3.8	-2.260778917787880	-2.261088362319180	-2.261088704054
4.0	-2.2640630890867800	-2.2642970737450900	-2.264297252106
4.2	-2.2663622621894200	-2.2665395635378800	-2.266539655890
4.4	-2.267966856607840	-2.2681015506023400	-2.268101598002
4.6	-2.269083201384350	-2.26918584740879	-2.269185871630
4.8	-2.2698574463163400	-2.2699359676619200	-2.269935980077
5.0	-2.2703927854546200	-2.2704531264396800	-2.270453132630
5.2	-2.270761839884820	-2.270808457307470	-2.270808460538
5.4	-2.271015540523820	-2.2710517747738000	-2.271051776620
5.6	-2.2711894824407900	-2.2712178368231000	-2.271217837752
5.8	-2.2713084555611300	-2.271330806099630	-2.271330806522
6.0	-2.2713896637913800	-2.2714074179109500	-2.271407418128
6.2	-2.271445004184500	-2.271459219844230	-2.271459219956
6.4	-2.2714826749745800	-2.271494149554030	-2.271494149617
6.6	-2.2715083060958300	-2.271517642770020	-2.271517642813
6.8	-2.2715257510455	-2.271533408145930	-2.271533408174
7.0	-2.2715376393461800	-2.271543966947980	-2.271543966981
7.2	-2.271545760371230	-2.2715510274963300	-2.271551027508
7.4	-2.271551328858280	-2.271555743503590	-2.271555743513
7.6	-2.271555167793190	-2.2715588919166000	-2.271558891930
7.8	-2.271557833864940	-2.2715609944356600	-2.271560994490
8.0	-2.2715597032017400	-2.2715623700801600	-2.271562400638

==> figs/p4_1p2_diff.dat <==
1.0	1.292E-02	6.980E-04
1.2	6.665E-02	3.334E-03
1.4	1.576E-02	3.581E-03
1.6	8.843E-03	9.722E-04
1.8	5.953E-03	3.572E-04
2.0	4.256E-03	1.503E-04
2.2	3.119E-03	6.850E-05
2.4	2.313E-03	3.295E-05
2.6	1.724E-03	1.647E-05
2.8	1.289E-03	8.454E-06
3.0	9.662E-04	4.415E-06
3.2	7.252E-04	2.328E-06
3.4	5.453E-04	1.231E-06
3.6	4.106E-04	6.502E-07
3.8	3.098E-04	3.417E-07
4.0	2.342E-04	1.784E-07
4.2	1.774E-04	9.235E-08
4.4	1.347E-04	4.740E-08
4.6	1.027E-04	2.422E-08
4.8	7.853E-05	1.242E-08
5.0	6.035E-05	6.190E-09
5.2	4.662E-05	3.231E-09
5.4	3.624E-05	1.846E-09
5.6	2.836E-05	9.289E-10
5.8	2.235E-05	4.224E-10
6.0	1.775E-05	2.171E-10
6.2	1.422E-05	1.118E-10
6.4	1.147E-05	6.297E-11
6.6	9.337E-06	4.298E-11
6.8	7.657E-06	2.807E-11
7.0	6.328E-06	3.302E-11
7.2	5.267E-06	1.167E-11
7.4	4.415E-06	9.410E-12
7.6	3.724E-06	1.340E-11
7.8	3.161E-06	5.434E-11
8.0	2.697E-06	3.056E-08

==> figs/p4_1p6.dat <==
1.0	-1.7060170723462600	-1.71125035361718	-1.711300796318
1.05	-1.7334879709465900	-1.73933525930266	-1.739416218598
1.1	-1.7537588145236800	-1.76033596235629	-1.760463458724
1.15	-1.7679742839329300	-1.77543166371036	-1.775629678213
1.2	-1.7770814603895900	-1.78561936817609	-1.785924165809
1.25	-1.7818698228463900	-1.79176396573855	-1.792230621353
1.3	-1.7830021829756100	-1.79464823507882	-1.795360252858
1.35	-1.7810388313939800	-1.79503599995434	-1.796117727549
1.4	-1.776456510855940	-1.79377655193616	-1.795402133386
1.45	-1.769663396426290	-1.7920100897083	-1.794384489919
1.5	-1.76101096994135	-1.79154717680226	-1.794813755744
1.55	-1.750803472681780	-1.79524766967793	-1.799334262180
1.6	-1.7393054714338100	-1.80634692322254	-1.810883519564
1.8	-1.8857851467705300	-1.90314391113897	-1.908096446078
2.0	-1.9917173940918300	-2.0021866328497800	-2.003618549057
2.2	-2.0687789205298400	-2.0758920647909800	-2.076411973852
2.4	-2.125011227552920	-2.130068946196600	-2.130279794896
2.6	-2.166082105551200	-2.1697573230986600	-2.169848308042
2.8	-2.196059357996100	-2.1987614354223200	-2.198802239328
3.0	-2.21790073183353	-2.2199010007775500	-2.219919778214
3.2	-2.233774397531030	-2.235261504514440	-2.235270304961
3.4	-2.2452763431900000	-2.2463851061822000	-2.246389286410
3.6	-2.2535828343514900	-2.2544112036202400	-2.254413208984
3.8	-2.25956019492069	-2.2601800789403300	-2.260181047979
4.0	-2.2638453076632000	-2.264309862167100	-2.264310332844
4.2	-2.2669052315391500	-2.2672539312578700	-2.267254160912
4.4	-2.269081503327280	-2.2693437482668400	-2.269343860458
4.6	-2.2706230553175500	-2.270820772744610	-2.270820827734
4.8	-2.271710650117150	-2.2718601988450100	-2.271860225919
5.0	-2.272475003571280	-2.2725885802982500	-2.272588594400
5.2	-2.273010214348540	-2.2730969042079900	-2.273096911909
5.4	-2.273383699709350	-2.273450261493360	-2.273450265634
5.6	-2.273643526250390	-2.2736949826808500	-2.273694984671
5.8	-2.2738237975894	-2.2738638789455400	-2.273863879943
6.0	-2.2739485951051100	-2.273980072772240	-2.273980073453
6.2	-2.274034844930600	-2.2740597805527500	-2.274059780950
6.4	-2.2740943919449600	-2.2741143219281500	-2.274114322198
6.6	-2.274135491343340	-2.274151564418690	-2.274151564582
6.8	-2.274163875007550	-2.2741769534594900	-2.274176953569
7.0	-2.2741835094155300	-2.274194243823570	-2.274194243877
7.2	-2.2741971312433400	-2.2742060152548300	-2.274206015292
7.4	-2.274206623819840	-2.2742140345252800	-2.274214034549
7.6	-2.2742132804029900	-2.2742195078877000	-2.274219507910
7.8	-2.274217987478550	-2.2742232566015400	-2.274223256645
8.0	-2.274221351872000	-2.2742258286770400	-2.274225838415

==> figs/p4_1p6_diff.dat <==
1.0	5.284E-03	5.044E-05
1.05	5.928E-03	8.096E-05
1.1	6.705E-03	1.275E-04
1.15	7.655E-03	1.980E-04
1.2	8.843E-03	3.048E-04
1.25	1.036E-02	4.667E-04
1.3	1.236E-02	7.120E-04
1.35	1.508E-02	1.082E-03
1.4	1.895E-02	1.626E-03
1.45	2.472E-02	2.374E-03
1.5	3.380E-02	3.267E-03
1.55	4.853E-02	4.087E-03
1.6	7.158E-02	4.537E-03
1.8	2.231E-02	4.953E-03
2.0	1.190E-02	1.432E-03
2.2	7.633E-03	5.199E-04
2.4	5.269E-03	2.108E-04
2.6	3.766E-03	9.098E-05
2.8	2.743E-03	4.080E-05
3.0	2.019E-03	1.878E-05
3.2	1.496E-03	8.800E-06
3.4	1.113E-03	4.180E-06
3.6	8.304E-04	2.005E-06
3.8	6.209E-04	9.690E-07
4.0	4.650E-04	4.707E-07
4.2	3.489E-04	2.297E-07
4.4	2.624E-04	1.122E-07
4.6	1.978E-04	5.499E-08
4.8	1.496E-04	2.707E-08
5.0	1.136E-04	1.410E-08
5.2	8.670E-05	7.701E-09
5.4	6.657E-05	4.141E-09
5.6	5.146E-05	1.990E-09
5.8	4.008E-05	9.975E-10
6.0	3.148E-05	6.808E-10
6.2	2.494E-05	3.973E-10
6.4	1.993E-05	2.699E-10
6.6	1.607E-05	1.633E-10
6.8	1.308E-05	1.095E-10
7.0	1.073E-05	5.343E-11
7.2	8.884E-06	3.717E-11
7.4	7.411E-06	2.372E-11
7.6	6.228E-06	2.230E-11
7.8	5.269E-06	4.346E-11
8.0	4.487E-06	9.738E-09

==> figs/p4_2p0.dat <==
1.0	-1.9466059245774800	-1.94946889739677	-1.949471678209
1.05	-1.9749564403076300	-1.97809992935747	-1.978105383176
1.1	-1.996104450556670	-1.99956465767151	-1.999574545368
1.15	-2.0112062748505400	-2.01502552462129	-2.015042426868
1.2	-2.0212181665695700	-2.02544629155754	-2.025473959977
1.25	-2.0269363535530900	-2.031631732942200	-2.031676337469
1.3	-2.029028086838800	-2.03426290740128	-2.034330823030
1.35	-2.028055959173080	-2.03391482957528	-2.034018141502
1.4	-2.0244970972712700	-2.03108406504364	-2.031239204845
1.45	-2.0187583950353900	-2.02620176056092	-2.026432580702
1.5	-2.0111886609389000	-2.01964867850981	-2.019989961270
1.55	-2.0020883489007300	-2.01176825916963	-2.012270926890
1.6	-1.9917173940918300	-2.00287878881651	-2.003618549057
1.65	-1.980301562469730	-1.99328594896187	-1.994377902831
1.7	-1.9680376336490500	-1.983327026006010	-1.984920390748
1.75	-1.9550976647989400	-1.97335158022409	-1.975677619934
1.8	-1.9416325254074800	-1.96333047098744	-1.967187659008
1.85	-1.927774847051030	-1.95540045301572	-1.960147324407
1.9	-1.9136414971800500	-1.94908420642691	-1.955430716764
1.95	-1.8993356597872500	-1.9461932725887400	-1.953967603495
2.0	-1.884948586935220	-1.9477999370986600	-1.956375375751
2.2	-1.9660319681729200	-1.98962130703589	-1.994333484941
2.4	-2.025898167829340	-2.039539073701170	-2.041063959568
2.6	-2.070176738485260	-2.0790642778551	-2.079662190731
2.8	-2.102919099090290	-2.10906487437185	-2.109304526272
3.0	-2.1270912975955100	-2.13145923327267	-2.131559599229
3.2	-2.144890010417020	-2.14804315493816	-2.148086285529
3.4	-2.1579529334662800	-2.16025057819887	-2.160269391824
3.6	-2.1675044831448000	-2.16918849994876	-2.169196775492
3.8	-2.1744602655888500	-2.17569909877004	-2.175702755310
4.0	-2.179503967113930	-2.18041755098898	-2.180419170677
4.2	-2.1831448546565500	-2.18381983430657	-2.183820554071
4.4	-2.185761090622610	-2.18626064969573	-2.186260969897
4.6	-2.1876324374213900	-2.18800290244461	-2.188003045828
4.8	-2.188964964535730	-2.18924039551916	-2.189240462780
5.0	-2.1899097175862200	-2.19011518073698	-2.190115214260
5.2	-2.1905768208126400	-2.19073075471197	-2.190730771511
5.4	-2.191046114276940	-2.19116206486373	-2.191162073285
5.6	-2.191375152492840	-2.1914630588607	-2.191463063440
5.8	-2.1916051909126100	-2.19167233929692	-2.191672341674
6.0	-2.191765640041070	-2.19181736829474	-2.191817369594
6.2	-2.1918773572628600	-2.19191757690041	-2.191917577950
6.4	-2.191955062392120	-2.19198664371434	-2.191986644516
6.6	-2.192009097365880	-2.19203415089626	-2.192034151325
6.8	-2.19204669895608	-2.19206678119724	-2.192066781423
7.0	-2.1920729128838600	-2.19208917683009	-2.192089176985
7.2	-2.192091246075790	-2.19210455041733	-2.192104550499
7.4	-2.1921041292673300	-2.19211511734026	-2.192115117417
7.6	-2.1921132433162900	-2.19212240057864	-2.192122400701
7.8	-2.1921197482762000	-2.19212744368547	-2.192127444134
8.0	-2.192124443534730	-2.19213096028319	-2.192130961070

==> figs/p4_2p0_diff.dat <==
1.0	2.866E-03	2.781E-06
1.05	3.149E-03	5.454E-06
1.1	3.470E-03	9.888E-06
1.15	3.836E-03	1.690E-05
1.2	4.256E-03	2.767E-05
1.25	4.740E-03	4.460E-05
1.3	5.303E-03	6.792E-05
1.35	5.962E-03	1.033E-04
1.4	6.742E-03	1.551E-04
1.45	7.674E-03	2.308E-04
1.5	8.801E-03	3.413E-04
1.55	1.018E-02	5.027E-04
1.6	1.190E-02	7.398E-04
1.65	1.408E-02	1.092E-03
1.7	1.688E-02	1.593E-03
1.75	2.058E-02	2.326E-03
1.8	2.556E-02	3.857E-03
1.85	3.237E-02	4.747E-03
1.9	4.179E-02	6.347E-03
1.95	5.463E-02	7.774E-03
2.0	7.143E-02	8.575E-03
2.2	2.830E-02	4.712E-03
2.4	1.517E-02	1.525E-03
2.6	9.485E-03	5.979E-04
2.8	6.385E-03	2.397E-04
3.0	4.468E-03	1.004E-04
3.2	3.196E-03	4.313E-05
3.4	2.316E-03	1.881E-05
3.6	1.692E-03	8.276E-06
3.8	1.242E-03	3.657E-06
4.0	9.152E-04	1.620E-06
4.2	6.757E-04	7.198E-07
4.4	4.999E-04	3.202E-07
4.6	3.706E-04	1.434E-07
4.8	2.755E-04	6.726E-08
5.0	2.055E-04	3.352E-08
5.2	1.540E-04	1.680E-08
5.4	1.160E-04	8.421E-09
5.6	8.791E-05	4.579E-09
5.8	6.715E-05	2.377E-09
6.0	5.173E-05	1.299E-09
6.2	4.022E-05	1.050E-09
6.4	3.158E-05	8.017E-10
6.6	2.505E-05	4.287E-10
6.8	2.008E-05	2.258E-10
7.0	1.626E-05	1.549E-10
7.2	1.330E-05	8.167E-11
7.4	1.099E-05	7.674E-11
7.6	9.157E-06	1.224E-10
7.8	7.696E-06	4.485E-10
8.0	6.518E-06	7.868E-10

==> figs/s4.dat <==
1.0	-0.7719222894591420	-0.8329802494861510	-0.834598850337
1.2	-1.2842489027803700	-1.3485846004544400	-1.350900027912
1.4	-1.573591536156920	-1.6399137581933000	-1.643268171670
1.6	-1.7393054714338100	-1.8063466871517000	-1.810883519564
1.8	-1.8334430111090100	-1.899388631819000	-1.905645040245
2.0	-1.8849485869352200	-1.947826797990970	-1.956375375751
2.2	-1.9107563724603200	-1.9683635216071700	-1.979931313364
2.4	-1.921198873607840	-1.9711599648511100	-1.986641514391
2.6	-1.9227723707477800	-1.9647872721237000	-1.983107239310
2.8	-1.9196163068694100	-1.954921522807520	-1.973704593557
3.0	-1.9143445772810400	-1.9436704336408800	-1.961410482910
3.2	-1.9085436633957200	-1.932445839249790	-1.948259966538
3.4	-1.90309829144398	-1.922146578365130	-1.935602072284
3.6	-1.8984245310617000	-1.9132552204752900	-1.924254962468
3.8	-1.8946447031664400	-1.9059375552385200	-1.914621639684
4.0	-1.8917160668521400	-1.9001436518899600	-1.906796267197
4.2	-1.8895189558722900	-1.8956990307466000	-1.900667143026
4.4	-1.8879112113494000	-1.8923763767137100	-1.896008927317
4.6	-1.8867575833494300	-1.8899440574674700	-1.892554732471
4.8	-1.8859426666173700	-1.8881935142883400	-1.890043934036
5.0	-1.8853742546230100	-1.8869508546232300	-1.888247915282
5.2	-1.8849818537377600	-1.8860784951981300	-1.886979599860
5.4	-1.8847132422267200	-1.8854715976916200	-1.886093117698
5.6	-1.8845306351268400	-1.8850524695204100	-1.885478621078
5.8	-1.884407187565160	-1.8847647391019100	-1.885055492448
6.0	-1.8843241023831100	-1.88456816873381	-1.884765705111
6.2	-1.8842683720645900	-1.8844344039246600	-1.884568110901
6.4	-1.884231082356430	-1.8843436704639500	-1.884433866991
6.6	-1.884206172597420	-1.8842822855727300	-1.884342939094
6.8	-1.8841895486710600	-1.8842408478989400	-1.884281510814
7.0	-1.8841784588828900	-1.8842129284354900	-1.884240107629
7.2	-1.8841710608100200	-1.88419414953195	-1.884212261398
7.4	-1.8841661241142600	-1.8841815395690500	-1.884193571993
7.6	-1.884162828538700	-1.8841730861866400	-1.884181054586
7.8	-1.8841606276398400	-1.8841674292795900	-1.884172689140
8.0	-1.8841591574020100	-1.8841636509814300	-1.884167111311

==> figs/s4_diff.dat <==
1.0	6.268E-02	1.619E-03
1.2	6.665E-02	2.315E-03
1.4	6.968E-02	3.354E-03
1.6	7.158E-02	4.537E-03
1.8	7.220E-02	6.256E-03
2.0	7.143E-02	8.549E-03
2.2	6.917E-02	1.157E-02
2.4	6.544E-02	1.548E-02
2.6	6.033E-02	1.832E-02
2.8	5.409E-02	1.878E-02
3.0	4.707E-02	1.774E-02
3.2	3.972E-02	1.581E-02
3.4	3.250E-02	1.346E-02
3.6	2.583E-02	1.100E-02
3.8	1.998E-02	8.684E-03
4.0	1.508E-02	6.653E-03
4.2	1.115E-02	4.968E-03
4.4	8.098E-03	3.633E-03
4.6	5.797E-03	2.611E-03
4.8	4.101E-03	1.850E-03
5.0	2.874E-03	1.297E-03
5.2	1.998E-03	9.011E-04
5.4	1.380E-03	6.215E-04
5.6	9.480E-04	4.262E-04
5.8	6.483E-04	2.908E-04
6.0	4.416E-04	1.975E-04
6.2	2.997E-04	1.337E-04
6.4	2.028E-04	9.020E-05
6.6	1.368E-04	6.065E-05
6.8	9.196E-05	4.066E-05
7.0	6.165E-05	2.718E-05
7.2	4.120E-05	1.811E-05
7.4	2.745E-05	1.203E-05
7.6	1.823E-05	7.968E-06
7.8	1.206E-05	5.260E-06
8.0	7.954E-06	3.460E-06
